Incremental causal effects

Causal evidence is needed to act and it is often enough for the evidence to point towards a direction of the effect of an action. For example, policymakers might be interested in estimating the effect of slightly increasing taxes on private spending across the whole population. We study identifiability and estimation of causal effects, where a continuous treatment is slightly shifted across the whole population (termed average partial effect or incremental causal effect). We show that incremental effects are identified under local ignorability and local overlap assumptions, where exchangeability and positivity only hold in a neighborhood of units. Average treatment effects are not identified under these assumptions. In this case, and under a smoothness condition, the incremental effect can be estimated via the average derivative. Moreover, we prove that in certain finite-sample observational settings, estimating the incremental effect is easier than estimating the average treatment effect in terms of asymptotic variance. For high-dimensional settings, we develop a simple feature transformation that allows for doubly-robust estimation and inference of incremental causal effects. Finally, we compare the behaviour of estimators of the incremental treatment effect and average treatment effect in experiments including data-inspired simulations.

==> pcs_analyses/second.txt <==
% latex table generated in R 3.6.0 by xtable 1.8-4 package
% Tue Jul 21 14:21:33 2020
\begin{table*}
\caption{%dataset $=$ enhancer, beta $=$ decay, error.type $=$ t, nonlin.target $=$ 3, ci $=$ FALSE
The simulation setup is analogous to the one described in Section~\ref{sec:enhancer-data-set}, but the noise of the target variable follows a $t$-distribution with three degrees of freedom. Root mean-squared error of estimating the sample average treatment effect and sample incremental treatment effect. The estimator of incremental causal effects exhibits lower error.
The noise of the target variable is drawn from a $t$-distribution with three degrees of freedom. For the feature vector, a subset of size $26= \left \lfloor{\sqrt{703}} \right \rfloor$ is randomly selected from $ S \subset \{1,\ldots,703\}$. For each of the $k \in S \cup \{703 \}$, we draw $\beta_k^0 \sim \exp(\lambda)$ with $\lambda = 26$ and set $\beta_k^0 = 0$ otherwise.
\label{tab:second}
}
\centering
\begin{tabular}{rllll}
  \hline
 & n=200 & n=400 & n=600 & n=1000 \\ 
  \hline
RMSE incr & 0.72 $\pm$ 0.06 & 0.44 $\pm$ 0.04 & 0.23 $\pm$ 0.02 & 0.12 $\pm$ 0.01 \\ 
  RMSE subpop ATE & 0.91 $\pm$ 0.11 & 0.59 $\pm$ 0.11 & 0.29 $\pm$ 0.03 & 0.15 $\pm$ 0.0  \\
   \hline
\end{tabular}
 
\end{table*}


==> pcs_analyses/third.txt <==
% latex table generated in R 3.6.0 by xtable 1.8-4 package
% Tue Jul 21 14:21:33 2020
\begin{table*}
\caption{%dataset $=$ enhancer, beta $=$ decay, error.type $=$ gauss, nonlin.target $=$ 3, ci $=$ FALSE} 
 Root mean-squared error of estimating the sample average treatment effect and sample incremental treatment effect.  The estimator of incremental causal effects exhibits consistently lower error variance. The noise is drawn from a centered Gaussian distribution with unit variance. For the feature vector, a subset of size $26= \left \lfloor{\sqrt{703}} \right \rfloor$ is randomly selected from $ S \subset \{1,\ldots,703\}$. For each of the $k \in S $, we draw $\beta_k^0 \sim \exp(\lambda)$ with $\lambda = \sqrt{10}$ and set $\beta_k^0 = 0$ otherwise.
\label{tab:third}
}
\centering
\begin{tabular}{rllll}
  \hline
 & n=200 & n=400 & n=600 & n=1000 \\ 
  \hline
RMSE incr & 0.72 $\pm$ 0.06 & 0.42 $\pm$ 0.04 & 0.22 $\pm$ 0.02 & 0.11 $\pm$ 0.01 \\ 
  RMSE subpop ATE & 0.87 $\pm$ 0.08 & 0.59 $\pm$ 0.09 & 0.29 $\pm$ 0.05 & 0.15 $\pm$ 0.04  \\
   \hline
\end{tabular}
 
\end{table*}

